Predicting the behavior of interacting humans by fusing data from multiple sources

Multi-fidelity methods combine inexpensive low-fidelity simulations with costly but high-fidelity simulations to produce an accurate model of a system of interest at minimal cost. They have proven useful in modeling physical systems and have been applied to engineering problems such as wing-design optimization. During human-in-the-loop experimentation, it has become increasingly common to use online platforms, like Mechanical Turk, to run low-fidelity experiments to gather human performance data in an efficient manner. One concern with these experiments is that the results obtained from the online environment generalize poorly to the actual domain of interest. To address this limitation, we extend traditional multi-fidelity approaches to allow us to combine fewer data points from high-fidelity human-in-the-loop experiments with plentiful but less accurate data from low-fidelity experiments to produce accurate models of how humans interact. We present both model-based and model-free methods, and summarize the predictive performance of each method under different conditions.

==> bayes.dat <==
samples	score	stderr
10	0.5	0.08
20	0.65	0.1
30	0.75	0.07
40	0.85	0.02
50	0.95	0.03
100	0.95	0.05


==> bayes_diff.dat <==
samples	score	stderr
8	0.9531	0.0017
16	0.9579	0.0026
32	0.9495	0.0024
50	0.9542	0.0022
100	0.9576	0.0044



==> bayes_diff2.dat <==
samples	score	stderr
8	0.8806	0.0032
16	0.8835	0.0035
32	0.8912	0.0045
50	0.8945	0.0034
100	0.8993	0.0034



==> bayes_same.dat <==
samples	score	stderr
8	0.9075	0.0157
16	0.9600	0.0044
32	0.9648	0.0029
50	0.9668	0.0051
100	0.9618	0.0048



==> bayes_same2.dat <==
samples	score	stderr
8	0.8802	0.0126
16	0.8955	0.0107
32	0.8835	0.0079
50	0.8711	0.0099
100	0.9207	0.0114



==> lower.dat <==
samples	ycoordinate	
100	8.9590001e-1	
50	8.911e-1	
32	8.867e-1	
16	8.8e-1	
8	8.7740001e-1	


==> lw_fused2_diff.dat <==
samples	score	stderr
8	0.4961	0.0118
16	0.6083	0.0147
32	0.6316	0.0094
50	0.6427	0.0082
100	0.6393	0.0092



==> lw_fused2_same.dat <==
samples	score	stderr
8	0.5097	0.0101
16	0.6163	0.0068
32	0.6489	0.0052
50	0.6645	0.0058
100	0.6427	0.0079



==> lw_fused_diff.dat <==
samples	score	stderr
8	0.5089	0.0133
16	0.6276	0.0140
32	0.6685	0.0094
50	0.6846	0.0073
100	0.6698	0.0095



==> lw_fused_diff2.dat <==
samples	score	stderr
8	0.5357	0.0127
16	0.6409	0.0125
32	0.6940	0.0069
50	0.6808	0.0038
100	0.6643	0.0054



==> lw_fused_same.dat <==
samples	score	stderr
8	0.5078	0.0103
16	0.6462	0.0069
32	0.6802	0.0071
50	0.6812	0.0065
100	0.6670	0.0090



==> lw_fused_same2.dat <==
samples	score	stderr
8	0.4966	0.0141
16	0.5764	0.0159
32	0.6169	0.0134
50	0.5917	0.0077
100	0.6144	0.0134



==> lw_hifi_diff.dat <==
samples	score	stderr
8	0.4954	0.0071
16	0.5739	0.0061
32	0.6089	0.0050
50	0.6100	0.0033
100	0.5962	0.0042



==> lw_hifi_same.dat <==
samples	score	stderr
8	0.4931	0.0078
16	0.5773	0.0081
32	0.6044	0.0067
50	0.5932	0.0052
100	0.6011	0.0073



==> mle_fused_diff.dat <==
samples	score	stderr
8	0.8367	0.0179
16	0.8515	0.0234
32	0.8361	0.0147
50	0.8196	0.0041
100	0.8346	0.0170



==> mle_fused_diff2.dat <==
samples	score	stderr
8	0.5585	0.0056
16	0.5598	0.0062
32	0.5658	0.0058
50	0.5666	0.0063
100	0.5715	0.0054



==> mle_fused_same.dat <==
samples	score	stderr
8	1.0051	0.0031
16	1.0037	0.0041
32	0.9952	0.0033
50	0.9957	0.0023
100	1.0009	0.0037



==> mle_fused_same2.dat <==
samples	score	stderr
8	0.9307	0.0310
16	0.9769	0.0211
32	0.9092	0.0319
50	0.9154	0.0381
100	0.9067	0.0324



==> mle_hifi_diff.dat <==
samples	score	stderr
8	0.7537	0.0290
16	0.8806	0.0316
32	0.9421	0.0193
50	0.9279	0.0185
100	0.9292	0.0210



==> mle_hifi_same.dat <==
samples	score	stderr
8	0.6823	0.0241
16	0.8454	0.0324
32	0.9304	0.0242
50	0.9197	0.0272
100	0.9535	0.0206



==> upper.dat <==
samples	ycoordinate	
8	8.838e-1	
16	8.87e-1	
32	8.957e-1	
50	8.979e-1	
100	9.027e-1	

